A Relativistic Disc Reflection Model for 1H0419-577: Multi-Epoch Spectral Analysis with XMM-Newton and NuSTAR

We present a detailed analysis of the spectral properties of the Seyfert 1 galaxy 1H0419-577, based on the archival XMM-Newton, NuSTAR and simultaneous Swift observations taken between 2002-2015. All the observations show a broad emission line feature at the iron band. We demonstrate that the broad band spectral variability at different levels can be explained by the combination of light-bending effects in the vicinity of the central black hole plus a thin warm absorber. We obtain a black hole spin of a > 0.98 by fitting the multi-epoch spectra with the relativistic disc reflection model. 1H0419-577 is accreting at 40% of its Eddington limit and its X-ray band shows the hardest powerlaw continuum in the highest flux state, which was previously more commonly seen in AGNs with a low accretion rate (e.g. $L_{\rm X} /L_{\rm Edd} < 10^{-2}$). The NuSTAR observation shows a cool coronal temperature of $kT=30^{+22}_{-7}$keV in the high flux state.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
